OPE for Super Loops

We extend the Operator Product Expansion for Null Polygon Wilson loops to the Mason-Skinner-Caron-Huot super loop, dual to non MHV gluon amplitudes. We explain how the known tree level amplitudes can be promoted into an infinite amount of data at any loop order in the OPE picture. As an application, we re-derive all one loop NMHV six gluon amplitudes by promoting their tree level expressions. We also present some new all loops predictions for these amplitudes.

==> niceexamples.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'niceexamples.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1100.82402344pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.65796654)%
    \put(0,0){\includegraphics[width=\unitlength]{niceexamples.pdf}}%
    \put(0.06717784,0.35140047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_3\eta_3\eta_6\eta_6$}}}%
    \put(0.32880003,0.35140047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_2\eta_2\eta_5\eta_5$}}}%
    \put(0.59042223,0.35140047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_2\eta_2\eta_6\eta_6$}}}%
    \put(0.06717784,0.00257087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_2\eta_2\eta_3\eta_5$}}}%
    \put(0.26831121,0.52046305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.35115829,0.40563998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.45435371,0.51755614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.41220346,0.62075156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.33371681,0.62801885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.3976689,0.40127961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.52993345,0.52046305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.61278048,0.40563998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.71597591,0.51755614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.67382566,0.62075156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.595339,0.62801885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.6592911,0.40127961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.00668901,0.52046305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.08953604,0.40563998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.19273147,0.51755614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.15058122,0.62075156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.07209456,0.62801885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.13604666,0.40127961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.32880003,0.00257087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_2\eta_2\eta_3\eta_6$}}}%
    \put(0.26831121,0.17163346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.35115829,0.05681038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.45435371,0.16872654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.41220346,0.27192197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.33371681,0.27918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.3976689,0.05245001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.85204443,0.00257087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_2\eta_5\eta_5\eta_6$}}}%
    \put(0.79155565,0.17163346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.87440268,0.05681038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.9775981,0.16872654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.93544786,0.27192197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.8569612,0.27918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.92091329,0.05245001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.00668901,0.17163346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.08953604,0.05681038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.19273147,0.16872654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.07209456,0.27918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.13604666,0.05245001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.85204443,0.35140047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_2\eta_2\eta_5\eta_5$}}}%
    \put(0.79155565,0.52046305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.87440268,0.40563998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.9775981,0.51755614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.8569612,0.62801885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.92091329,0.40127961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.59042223,0.00257087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta_3\eta_5\eta_5\eta_6$}}}%
    \put(0.52993345,0.17163346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}1$}}}%
    \put(0.61278048,0.05681038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}2$}}}%
    \put(0.71597591,0.16872654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}4$}}}%
    \put(0.67382566,0.27192197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.595339,0.27918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}6$}}}%
    \put(0.6592911,0.05245001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}3$}}}%
    \put(0.93544786,0.62075156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
    \put(0.15058122,0.27192197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{gray}5$}}}%
  \end{picture}%
\endgroup

